MANA-2.0: A Future-Proof Design for Transparent Checkpointing of MPI at Scale

MANA-2.0 is a scalable, future-proof design for transparent checkpointing of MPI-based computations. Its network transparency ("network-agnostic") feature ensures that MANA-2.0 will provide a viable, efficient mechanism for transparently checkpointing MPI applications on current and future supercomputers. MANA-2.0 is an enhancement of previous work, the original MANA, which interposes MPI calls, and is a work in progress intended for production deployment. MANA-2.0 implements a series of new algorithms and features that improve MANA's scalability and reliability, enabling transparent checkpoint-restart over thousands of MPI processes. MANA-2.0 is being tested on today's Cori supercomputer at NERSC using Cray MPICH library over the Cray GNI network, but it is designed to work over any standard MPI running over an arbitrary network. Two widely-used HPC applications were selected to demonstrate the enhanced features of MANA-2.0: GROMACS, a molecular dynamics simulation code with frequent point-to-point communication, and VASP, a materials science code with frequent MPI collective communication. Perhaps the most important lesson to be learned from MANA-2.0 is a series of algorithms and data structures for library-based transformations that enable MPI-based computations over MANA-2.0 to reliably survive the checkpoint-restart transition.

==> gromacs_perf.txt <==
1024 ranks:
native:
Dynamic load balancing report:
 DLB was off during the run due to low measured imbalance.
 Average load imbalance: 40.9%.
 The balanceable part of the MD step is 31%, load imbalance is computed from this.
 Part of the total run time spent waiting due to load imbalance: 12.6%.
 Average PME mesh/force load: 1.845
 Part of the total run time spent waiting due to PP/PME imbalance: 28.5 %

NOTE: 12.6 % of the available CPU time was lost due to load imbalance
      in the domain decomposition.
      You might want to use dynamic load balancing (option -dlb.)
      You can also consider manually changing the decomposition (option -dd);
      e.g. by using fewer domains along the box dimension in which there is
      considerable inhomogeneity in the simulated system.
NOTE: 28.5 % performance was lost because the PME ranks
      had more work to do than the PP ranks.
      You might want to increase the number of PME ranks
      or increase the cut-off and the grid spacing.

NOTE: 21 % of the run time was spent communicating energies,
      you might want to increase some nst* mdp options
               Core t (s)   Wall t (s)        (%)
       Time:   241727.449      236.126   102372.1
                 (ns/day)    (hour/ns)
Performance:       54.887        0.437

mana: (42%)
Dynamic load balancing report:
 DLB was off during the run due to low measured imbalance.
 Average load imbalance: 25.2%.
 The balanceable part of the MD step is 40%, load imbalance is computed from this.
 Part of the total run time spent waiting due to load imbalance: 10.0%.
 Average PME mesh/force load: 1.582
 Part of the total run time spent waiting due to PP/PME imbalance: 21.6 %

NOTE: 10.0 % of the available CPU time was lost due to load imbalance
      in the domain decomposition.
      You might want to use dynamic load balancing (option -dlb.)
      You can also consider manually changing the decomposition (option -dd);
      e.g. by using fewer domains along the box dimension in which there is
      considerable inhomogeneity in the simulated system.
NOTE: 21.6 % performance was lost because the PME ranks
      had more work to do than the PP ranks.
      You might want to increase the number of PME ranks
      or increase the cut-off and the grid spacing.

NOTE: 15 % of the run time was spent communicating energies,
      you might want to increase some nst* mdp options
               Core t (s)   Wall t (s)        (%)
       Time:   343471.154      335.507   102373.8
                 (ns/day)    (hour/ns)
Performance:       38.629        0.621

2048 ranks:
native:
Dynamic load balancing report:
 DLB was off during the run due to low measured imbalance.
 Average load imbalance: 38.1%.
 The balanceable part of the MD step is 19%, load imbalance is computed from this.
 Part of the total run time spent waiting due to load imbalance: 7.1%.
 Average PME mesh/force load: 3.130
 Part of the total run time spent waiting due to PP/PME imbalance: 42.3 %

NOTE: 7.1 % of the available CPU time was lost due to load imbalance
      in the domain decomposition.
      You might want to use dynamic load balancing (option -dlb.)
      You can also consider manually changing the decomposition (option -dd);
      e.g. by using fewer domains along the box dimension in which there is
      considerable inhomogeneity in the simulated system.
NOTE: 42.3 % performance was lost because the PME ranks
      had more work to do than the PP ranks.
      You might want to increase the number of PME ranks
      or increase the cut-off and the grid spacing.

NOTE: 21 % of the run time was spent communicating energies,
      you might want to increase some nst* mdp options
               Core t (s)   Wall t (s)        (%)
       Time:   437939.523      213.886   204754.1
                 (ns/day)    (hour/ns)
Performance:       60.594        0.396

mana: (82%)
Dynamic load balancing report:
 DLB was off during the run due to low measured imbalance.
 Average load imbalance: 29.8%.
 The balanceable part of the MD step is 15%, load imbalance is computed from this.
 Part of the total run time spent waiting due to load imbalance: 4.5%.
 Average PME mesh/force load: 4.438
 Part of the total run time spent waiting due to PP/PME imbalance: 47.5 %

NOTE: 47.5 % performance was lost because the PME ranks
      had more work to do than the PP ranks.
      You might want to increase the number of PME ranks
      or increase the cut-off and the grid spacing.

NOTE: 13 % of the run time was spent communicating energies,
      you might want to increase some nst* mdp options
               Core t (s)   Wall t (s)        (%)
       Time:   802697.697      392.001   204769.3
                 (ns/day)    (hour/ns)
Performance:       33.062        0.726
